Enhancing Visually-Rich Document Understanding via Layout Structure Modeling

In recent years, the use of multi-modal pre-trained Transformers has led to significant advancements in visually-rich document understanding. However, existing models have mainly focused on features such as text and vision while neglecting the importance of layout relationship between text nodes. In this paper, we propose GraphLayoutLM, a novel document understanding model that leverages the modeling of layout structure graph to inject document layout knowledge into the model. GraphLayoutLM utilizes a graph reordering algorithm to adjust the text sequence based on the graph structure. Additionally, our model uses a layout-aware multi-head self-attention layer to learn document layout knowledge. The proposed model enables the understanding of the spatial arrangement of text elements, improving document comprehension. We evaluate our model on various benchmarks, including FUNSD, XFUND and CORD, and achieve state-of-the-art results among these datasets. Our experimental results demonstrate that our proposed method provides a significant improvement over existing approaches and showcases the importance of incorporating layout information into document understanding models. We also conduct an ablation study to investigate the contribution of each component of our model. The results show that both the graph reordering algorithm and the layout-aware multi-head self-attention layer play a crucial role in achieving the best performance.

==> src/cord/cord_accuracy_default.dat <==
step accuracy
100 0.7597623089983022
200 0.8221561969439728
300 0.8285229202037352
400 0.8790322580645161
500 0.9070458404074703
600 0.9070458404074703
700 0.9117147707979627
800 0.8938879456706282
900 0.9320882852292021
1000 0.933786078098472
1100 0.9393039049235993
1200 0.9524617996604414
1300 0.948641765704584
1400 0.9511884550084889
1500 0.9469439728353141
1600 0.9537351443123939
1700 0.9528862478777589
1800 0.9562818336162988
1900 0.9596774193548387
2000 0.9613752122241087
2100 0.965195246179966
2200 0.9554329371816639
2300 0.9558573853989814
2400 0.9664685908319185
2500 0.9626485568760611
2600 0.9639219015280136
2700 0.9681663837011885
2800 0.9609507640067911
2900 0.965195246179966
3000 0.967741935483871
3100 0.9673174872665535
3200 0.9685908319185059
3300 0.9698641765704584
3400 0.9630730050933786
3500 0.9609507640067911
3600 0.965195246179966
3700 0.9685908319185059
3800 0.9711375212224108
3900 0.9702886247877759
4000 0.9698641765704584


==> src/cord/cord_accuracy_mask.dat <==
step accuracy
100 0.7623089983022071
200 0.8259762308998302
300 0.8900679117147708
400 0.9028013582342954
500 0.9244482173174873
600 0.9269949066213922
700 0.9507640067911715
800 0.9499151103565365
900 0.9524617996604414
1000 0.9439728353140917
1100 0.9359083191850595
1200 0.9545840407470289
1300 0.9681663837011885
1400 0.965195246179966
1500 0.9685908319185059
1600 0.9609507640067911
1700 0.9728353140916808
1800 0.9724108658743633
1900 0.9643463497453311
2000 0.9766553480475382
2100 0.9719864176570459
2200 0.966044142614601
2300 0.9690152801358234
2400 0.969439728353141
2500 0.9719864176570459
2600 0.9719864176570459
2700 0.9762308998302207
2800 0.9639219015280136
2900 0.9702886247877759
3000 0.9728353140916808
3100 0.9762308998302207
3200 0.9787775891341256
3300 0.9741086587436333
3400 0.9753820033955858
3500 0.9736842105263158
3600 0.9728353140916808
3700 0.9741086587436333
3800 0.9736842105263158
3900 0.9745331069609507
4000 0.9741086587436333


==> src/cord/cord_accuracy_reorder.dat <==
step accuracy
100 0.7818336162988115
200 0.8323429541595926
300 0.8467741935483871
400 0.9040747028862479
500 0.9146859083191851
600 0.9053480475382003
700 0.9342105263157895
800 0.8985568760611206
900 0.9448217317487266
1000 0.9414261460101867
1100 0.9401528013582343
1200 0.9325127334465195
1300 0.9558573853989814
1400 0.9592529711375212
1500 0.9388794567062818
1600 0.9664685908319185
1700 0.9567062818336163
1800 0.9550084889643463
1900 0.9571307300509337
2000 0.9647707979626485
2100 0.9685908319185059
2200 0.9554329371816639
2300 0.9643463497453311
2400 0.9698641765704584
2500 0.9622241086587436
2600 0.969439728353141
2700 0.9673174872665535
2800 0.9643463497453311
2900 0.9681663837011885
3000 0.9711375212224108
3100 0.9698641765704584
3200 0.9724108658743633
3300 0.9732597623089984
3400 0.9698641765704584
3500 0.966044142614601
3600 0.967741935483871
3700 0.966893039049236
3800 0.966893039049236
3900 0.967741935483871
4000 0.967741935483871


==> src/cord/cord_accuracy_reorder_mask.dat <==
step accuracy
100 0.7788624787775892
200 0.8297962648556876
300 0.8875212224108658
400 0.9240237691001698
500 0.9235993208828522
600 0.9235993208828522
700 0.9367572156196944
800 0.9401528013582343
900 0.9622241086587436
1000 0.9550084889643463
1100 0.9558573853989814
1200 0.9626485568760611
1300 0.9656196943972836
1400 0.9702886247877759
1500 0.966044142614601
1600 0.9681663837011885
1700 0.9719864176570459
1800 0.9715619694397284
1900 0.9758064516129032
2000 0.9724108658743633
2100 0.967741935483871
2200 0.9647707979626485
2300 0.9643463497453311
2400 0.966044142614601
2500 0.9690152801358234
2600 0.9736842105263158
2700 0.9800509337860781
2800 0.9783531409168081
2900 0.9745331069609507
3000 0.9783531409168081
3100 0.9758064516129032
3200 0.9741086587436333
3300 0.9719864176570459
3400 0.9728353140916808
3500 0.9702886247877759
3600 0.9707130730050934
3700 0.966893039049236
3800 0.9690152801358234
3900 0.9715619694397284
4000 0.9715619694397284


==> src/cord/cord_f1_default.dat <==
step f1
100 0.6988036593947924
200 0.8160707703649098
300 0.7933645870897946
400 0.8535595721136112
500 0.8829826504245109
600 0.8843587842846553
700 0.8938216796152425
800 0.873992673992674
900 0.9152165864494631
1000 0.9150908416759364
1100 0.9240506329113924
1200 0.9360119047619048
1300 0.9291280148423006
1400 0.9315068493150684
1500 0.929022668153103
1600 0.9392471114424152
1700 0.9367559523809523
1800 0.9466616933979858
1900 0.9525233644859814
2000 0.947054436987323
2100 0.950856291883842
2200 0.9432835820895523
2300 0.9429742825195677
2400 0.9596110695587134
2500 0.9463886820551005
2600 0.9573991031390134
2700 0.9600298841987299
2800 0.9485458612975392
2900 0.9541215964192465
3000 0.9596412556053812
3100 0.9585666293393056
3200 0.958955223880597
3300 0.9615528182157521
3400 0.9545115585384041
3500 0.9525942515864129
3600 0.9552572706935123
3700 0.960776989166978
3800 0.9652596189764663
3900 0.9648729446935724
4000 0.9637654090399701


==> src/cord/cord_f1_mask.dat <==
step f1
100 0.6971187631763879
200 0.8171806167400881
300 0.8595588235294118
400 0.8848708487084872
500 0.9112513924990717
600 0.9078119215105518
700 0.9361544172234596
800 0.9331848552338531
900 0.9312523225566705
1000 0.9267751479289942
1100 0.9209164818920917
1200 0.9339272457312546
1300 0.9505392339159539
1400 0.950856291883842
1500 0.953090096798213
1600 0.945292147376256
1700 0.9552572706935123
1800 0.9642058165548099
1900 0.9482309124767225
2000 0.9634601043997018
2100 0.9619970193740686
2200 0.959731543624161
2300 0.9619686800894856
2400 0.9549348230912476
2500 0.9630183040717222
2600 0.9630459126539753
2700 0.9616101379053298
2800 0.9555804404628594
2900 0.9634328358208956
3000 0.9615814994405073
3100 0.9660321015304217
3200 0.9708520179372198
3300 0.9686098654708519
3400 0.9708520179372198
3500 0.9671150971599403
3600 0.9645390070921985
3700 0.9686098654708519
3800 0.9667538289129622
3900 0.9660574412532638
4000 0.9664179104477612


==> src/cord/cord_f1_reorder.dat <==
step f1
100 0.7590711175616837
200 0.8259109311740891
300 0.7915472779369627
400 0.8805309734513274
500 0.8967813540510543
600 0.8790885703785373
700 0.9199406968124536
800 0.8922509225092251
900 0.9334819769602378
1000 0.9264487369985142
1100 0.9309063893016345
1200 0.9158324063774564
1300 0.9503916449086163
1400 0.9486224869694714
1500 0.9290753806164128
1600 0.9622429906542056
1700 0.9420022164758035
1800 0.9507462686567164
1900 0.947172619047619
2000 0.9578515479298769
2100 0.960119269474469
2200 0.9488996643043641
2300 0.9607476635514018
2400 0.9608355091383812
2500 0.9544436146377894
2600 0.9627143922445937
2700 0.9582712369597616
2800 0.9589858314690528
2900 0.9605067064083457
3000 0.9682005237560793
3100 0.9653114509511377
3200 0.9664179104477612
3300 0.9697422487859545
3400 0.9663928304705004
3500 0.9619118745332337
3600 0.9630183040717222
3700 0.9648729446935724
3800 0.965233644859813
3900 0.9648729446935724
4000 0.9645125140082181


==> src/cord/cord_f1_reorder_mask.dat <==
step f1
100 0.740422484783387
200 0.8162518301610541
300 0.8743129351410774
400 0.9083518107908352
500 0.9089563286454477
600 0.9082807278128481
700 0.9353159851301114
800 0.9272257111193203
900 0.9490137700037216
1000 0.9406087602078694
1100 0.9378951283004835
1200 0.9456845238095238
1300 0.9445065176908752
1400 0.9513192121887774
1500 0.9553571428571428
1600 0.9575892857142857
1700 0.9596713965646004
1800 0.9556466641818858
1900 0.9690182904068682
2000 0.9579143389199256
2100 0.9616387337057728
2200 0.9546805349182763
2300 0.9516008935219656
2400 0.9627143922445937
2500 0.9675494218575159
2600 0.9660574412532638
2700 0.9727510265024263
2800 0.9679104477611941
2900 0.9675736116287738
3000 0.9668281774133433
3100 0.9620535714285714
3200 0.9642324888226527
3300 0.9646182495344507
3400 0.9627699180938198
3500 0.9664429530201343
3600 0.9671641791044777
3700 0.9652855543113102
3800 0.964951528709918
3900 0.966467958271237
4000 0.966467958271237


==> src/funsd/funsd_accuracy_default.dat <==
step accuracy
100 0.7997243913642628
200 0.8385392742305926
300 0.8453146531924667
400 0.845544327055581
500 0.8478410656867249
600 0.8468075333027102
700 0.8486449242076252
800 0.8505971520440974
900 0.8411805236564079
1000 0.8375057418465779
1100 0.8422140560404227
1200 0.8447404685346808
1300 0.8435920992191088
1400 0.8338309600367478
1500 0.8406063389986219
1600 0.843706936150666
1700 0.8481855764813964
1800 0.8476113918236104
1900 0.8469223702342673
2000 0.8462333486449242


==> src/funsd/funsd_accuracy_mask.dat <==
step accuracy
100 0.81086357372531
200 0.8396876435461644
300 0.8584060633899863
400 0.8594395957740009
500 0.8950390445567294
600 0.8729903536977492
700 0.871612310519063
800 0.8674781809830041
900 0.8802250803858521
1000 0.8770096463022508
1100 0.8576022048690859
1200 0.8740238860817638
1300 0.854616444648599
1400 0.8613918236104732
1500 0.8569131832797428
1600 0.8698897565457051
1700 0.874712907671107
1800 0.8710381258612769
1900 0.8702342673403767
2000 0.8714974735875057


==> src/funsd/funsd_accuracy_reorder.dat <==
step accuracy
100 0.8287977953840854
200 0.8438397060512114
300 0.8411987599035481
400 0.8284533241474337
500 0.8648524514869675
600 0.8541738431507636
700 0.8432655873234585
800 0.8560110230795729
900 0.8471695946721782
1000 0.852681134458606
1100 0.8572740842806292
1200 0.8617522103571018
1300 0.8490067746009875
1400 0.857044436789528
1500 0.854059019405213
1600 0.8550924331151682
1700 0.8535997244230107
1800 0.8538293719141118
1900 0.8575037317717304
2000 0.8541738431507636


==> src/funsd/funsd_accuracy_reorder_mask.dat <==
step accuracy
100 0.800780801469744
200 0.8629004478126077
300 0.8630152715581583
400 0.872086347456654
500 0.8707084625100471
600 0.8839131932483638
700 0.881387070846251
800 0.8769089447697784
900 0.8863244919049259
1000 0.8746124698587668
1100 0.8765644735331266
1200 0.8743828223676656
1300 0.8765644735331266
1400 0.87920541968079
1500 0.8810425996095993
1600 0.8751865885865197
1700 0.8819611895740039
1800 0.8804684808818464
1900 0.8818463658284533
2000 0.8806981283729475


==> src/funsd/funsd_f1_default.dat <==
step f1
100 0.8248749106504646
200 0.8615309605070698
300 0.8941348259917257
400 0.8886138613861386
500 0.8930880159124813
600 0.9004975124378108
700 0.9008243817137147
800 0.9025717111770525
900 0.892972436056618
1000 0.898543569489015
1100 0.9000994035785288
1200 0.9011916583912611
1300 0.9053049082796232
1400 0.9067266816704177
1500 0.9090457256461233
1600 0.9092261904761905
1700 0.9066997518610422
1800 0.9118525896414342
1900 0.9065141720537047
2000 0.9036264282165921


==> src/funsd/funsd_f1_mask.dat <==
step f1
100 0.827503015681544
200 0.8555365436323638
300 0.8992400098063251
400 0.8994524639123942
500 0.9170997277901508
600 0.9067796610169492
700 0.898543569489015
800 0.9188919391065635
900 0.9098097356066221
1000 0.9164380144674482
1100 0.9150521609538003
1200 0.9066002490660025
1300 0.9096774193548387
1400 0.912568306010929
1500 0.9080545229244115
1600 0.9144572286143071
1700 0.9165834165834165
1800 0.9146128951954196
1900 0.9148406374501992
2000 0.9158366533864541


==> src/funsd/funsd_f1_reorder.dat <==
step f1
100 0.8501558379285543
200 0.8599460387539857
300 0.8944797264289205
400 0.8835701819995013
500 0.9227351271291039
600 0.916791230692576
700 0.9156327543424317
800 0.9258797105066134
900 0.9176882661996497
1000 0.9145149160190524
1100 0.9194312796208531
1200 0.9227703039362231
1300 0.916791230692576
1400 0.9275217932752181
1500 0.9231536926147705
1600 0.9255372313843078
1700 0.922424544774258
1800 0.9222333000997008
1900 0.9238805970149254
2000 0.9218516674962668


==> src/funsd/funsd_f1_reorder_mask.dat <==
step f1
100 0.8264223722275796
200 0.8740740740740741
300 0.8968058968058968
400 0.9155731616736815
500 0.9210067281335659
600 0.9314796425024826
700 0.9238476953907816
800 0.9254705144291091
900 0.9260178748758688
1000 0.9250374812593704
1100 0.9233475747675296
1200 0.9268170426065162
1300 0.9260642270351007
1400 0.930801898576068
1500 0.9256942707030272
1600 0.9253880821231848
1700 0.9235367372353674
1800 0.9262315578894724
1900 0.9305
2000 0.929535232383808


==> src/xfund/xfund_accuracy_default.dat <==
step accuracy
20 0.718005133846718
40 0.7874037403740374
60 0.8135771910524385
80 0.8217821782178217
100 0.8264576457645765
120 0.8234323432343235
140 0.8260451045104511
160 0.8501100110011001
180 0.828932893289329
200 0.8534103410341034
220 0.8363586358635864
240 0.8463513017968464
260 0.8381004767143381
280 0.8513476347634763
300 0.8528602860286029
320 0.855977264393106
340 0.8391547488082142
360 0.8448844884488449
380 0.8381463146314632
400 0.8280619728639531
420 0.8484598459845984
440 0.8519435276861019
460 0.8539603960396039
480 0.8527686101943528
500 0.8566648331499817
520 0.8321873854052072
540 0.858085808580858
560 0.8629446277961129
580 0.8483681701503484
600 0.8378712871287128
620 0.846076274294096
640 0.8423634030069673
660 0.8418133480014668
680 0.8499266593325999
700 0.8468555188852218
720 0.8500641730839751
740 0.8513476347634763
760 0.8498808214154748
780 0.8465804913824716
800 0.8483223322332233
820 0.849972497249725
840 0.8543729372937293
860 0.8577649431609827
880 0.851897689768977
900 0.8571690502383572
920 0.8568940227356069
940 0.8592317565089842
960 0.8586817015034837
980 0.8596901356802347
1000 0.8556105610561056
1020 0.8629446277961129
1040 0.8581774844151082
1060 0.8578566189952329
1080 0.8619361936193619
1100 0.8584525119178584
1120 0.8615236523652365
1140 0.8586358635863587
1160 0.8619361936193619
1180 0.8597818115144847
1200 0.8595984598459846
1220 0.8586817015034837
1240 0.8587733773377337
1260 0.8586817015034837
1280 0.858956729006234
1300 0.8573982398239824
1320 0.857077374404107
1340 0.8563898056472314
1360 0.859002566923359
1380 0.8586817015034837
1400 0.8551521818848552
1420 0.8595984598459846
1440 0.8612486248624862
1460 0.8630821415474881
1480 0.8641364136413642
1500 0.8547854785478548
1520 0.8571690502383572
1540 0.8457095709570958
1560 0.8435551888522186
1580 0.8438302163549688
1600 0.8444719471947195
1620 0.8452053538687202
1640 0.8454803813714705
1660 0.8463971397139713
1680 0.8472222222222222
1700 0.8472222222222222
1720 0.8468555188852218
1740 0.8465804913824716
1760 0.8464888155482215
1780 0.8458470847084708
1800 0.845984598459846
1820 0.8458470847084708
1840 0.8458012467913458
1860 0.8461221122112211
1880 0.8463513017968464
1900 0.8464429776310964
1920 0.8468096809680968
1940 0.846947194719472
1960 0.846993032636597
1980 0.8473138980564723
2000 0.8474972497249725

==> src/xfund/xfund_accuracy_mask.dat <==
step accuracy
20 0.7031078107810781
40 0.8355793912724606
60 0.8783920058672534
80 0.9024569123579025
100 0.8757792445911258
120 0.8935643564356436
140 0.9061697836450312
160 0.897002200220022
180 0.9029611294462779
200 0.8890722405573891
220 0.9048863219655299
240 0.9031903190319032
260 0.9004858819215255
280 0.9027319398606527
300 0.9003942060872754
320 0.8972772277227723
340 0.8878804547121378
360 0.8823340667400074
380 0.8843967730106344
400 0.9131371470480382
420 0.9114869820315364
440 0.9067198386505317
460 0.9051613494682802
480 0.8953061972863953
500 0.8992482581591492
520 0.9052988632196552
540 0.9063531353135313
560 0.9008067473414008
580 0.8964063072973965
600 0.9067656765676567
620 0.9068573524019069
640 0.9029611294462779
660 0.901906857352402
680 0.9087825449211587
700 0.8986523652365237
720 0.9048863219655299
740 0.9065823248991566
760 0.9027777777777778
780 0.9052071873854052
800 0.9033736707004034
820 0.9014026402640264
840 0.9016318298496516
860 0.9004400440044005
880 0.9027319398606527
900 0.9025944261092776
920 0.901998533186652
940 0.9038320498716539
960 0.9004400440044005
980 0.9003025302530253
1000 0.9015401540154016
1020 0.8997983131646498
1040 0.8994316098276495
1060 0.8997524752475248
1080 0.8945727906123946
1100 0.8976897689768977
1120 0.8990649064906491
1140 0.8992482581591492
1160 0.8995232856618995
1180 0.8982856618995233
1200 0.8983314998166483
1220 0.8968188485515218
1240 0.8968646864686468
1260 0.8983773377337734
1280 0.8975980931426476
1300 0.8965896589658966
1320 0.9020902090209021
1340 0.902915291529153
1360 0.901998533186652
1380 0.9017693436010268
1400 0.9008984231756509
1420 0.901035936927026
1440 0.8994316098276495
1460 0.898102310231023
1480 0.8975980931426476
1500 0.897093876054272
1520 0.8978731206453979
1540 0.8996607994132747
1560 0.9008525852585259
1580 0.8975522552255225
1600 0.8986065273193986
1620 0.898973230656399
1640 0.8980564723138981
1660 0.8976897689768977
1680 0.8967730106343967
1700 0.898102310231023
1720 0.8976897689768977
1740 0.8970480381371471
1760 0.8965438210487715
1780 0.8963604693802714
1800 0.8964979831316465
1820 0.8974147414741475
1840 0.8965896589658966
1860 0.8965438210487715
1880 0.8963146314631463
1900 0.8961771177117712
1920 0.8958562522918958
1940 0.8953978731206454
1960 0.8952603593692703
1980 0.8958562522918958
2000 0.8958104143747708


==> src/xfund/xfund_accuracy_reorder.dat <==
step accuracy
20 0.6903190319031903
40 0.8035845251191785
60 0.8376879354602127
80 0.8368170150348369
100 0.8401173450678401
120 0.8373670700403374
140 0.8433259992665934
160 0.8335166850018335
180 0.8297121378804547
200 0.8501100110011001
220 0.8335625229189586
240 0.8392005867253391
260 0.8594151081774845
280 0.8310872753942061
300 0.8356252291895856
320 0.856068940227356
340 0.856023102310231
360 0.8468096809680968
380 0.8435551888522186
400 0.852906123945728
420 0.8497433076640998
440 0.8535020168683535
460 0.8432343234323433
480 0.8470388705537221
500 0.8402090209020903
520 0.8438760542720939
540 0.8464888155482215
560 0.8478181151448478
580 0.8452970297029703
600 0.8402090209020903
620 0.8603318665199853
640 0.851897689768977
660 0.8565731573157316
680 0.8738082141547489
700 0.8454803813714705
720 0.8463513017968464
740 0.8492849284928493
760 0.8653740374037404
780 0.8657407407407407
800 0.8524019068573524
820 0.8443344334433444
840 0.8536853685368537
860 0.8594609460946094
880 0.8548771543821049
900 0.8504308764209755
920 0.8628071140447378
940 0.8474514118078474
960 0.8493766043270994
980 0.8411257792445911
1000 0.8556105610561056
1020 0.8462596259625963
1040 0.8474514118078474
1060 0.8533645031169783
1080 0.8504308764209755
1100 0.847955628896223
1120 0.8537770443711038
1140 0.8544187752108544
1160 0.855060506050605
1180 0.851026769343601
1200 0.8504308764209755
1220 0.8541895856252292
1240 0.8564356435643564
1260 0.8565273193986065
1280 0.8528144481114778
1300 0.8538687202053539
1320 0.8561606160616062
1340 0.8558397506417308
1360 0.8556105610561056
1380 0.8561147781444811
1400 0.8561147781444811
1420 0.8562981298129813
1440 0.855931426475981
1460 0.8553813714704804
1480 0.85492299229923
1500 0.8552438577191053
1520 0.8566648331499817
1540 0.857031536486982
1560 0.8573524019068574
1580 0.856939860652732
1600 0.857031536486982
1620 0.8571232123212321
1640 0.8576274294096077
1660 0.8575357535753575
1680 0.8573524019068574
1700 0.8573065639897323
1720 0.857948294829483
1740 0.8577649431609827
1760 0.8578107810781078
1780 0.8571232123212321
1800 0.8564356435643564
1820 0.8562981298129813
1840 0.8562981298129813
1860 0.8563439677301063
1880 0.8566648331499817
1900 0.8567565089842317
1920 0.857031536486982
1940 0.856985698569857
1960 0.857031536486982
1980 0.856985698569857
2000 0.857077374404107


==> src/xfund/xfund_accuracy_reorder_mask.dat <==
step accuracy
20 0.7177301063439677
40 0.849972497249725
60 0.898973230656399
80 0.8870553722038871
100 0.8953978731206454
120 0.9024110744407774
140 0.8731664833149981
160 0.8872387238723872
180 0.9025485881921526
200 0.8861844517785112
220 0.9010817748441511
240 0.902915291529153
260 0.8960396039603961
280 0.9071782178217822
300 0.8948936560322699
320 0.9152915291529153
340 0.8998899889988999
360 0.8973230656398973
380 0.9077741107444077
400 0.9151081774844151
420 0.9028694536120279
440 0.910020168683535
460 0.8954437110377704
480 0.9125870920425376
500 0.9158874220755409
520 0.9133663366336634
540 0.9131371470480382
560 0.9140539053905391
580 0.910982764943161
600 0.912999633296663
620 0.9052530253025303
640 0.9095159515951595
660 0.89998166483315
680 0.902915291529153
700 0.8996149614961496
720 0.9074990832416575
740 0.9069031903190319
760 0.9085991932526586
780 0.9056655665566556
800 0.9096993032636597
820 0.9087367070040338
840 0.9063989732306564
860 0.9094701136780344
880 0.9098368170150348
900 0.9096076274294096
920 0.9094701136780344
940 0.9113494682801614
960 0.9109369270260359
980 0.9115786578657866
1000 0.9118995232856619
1020 0.9114411441144115
1040 0.9086908690869087
1060 0.9064906490649065
1080 0.9087825449211587
1100 0.9077741107444077
1120 0.9076365969930327
1140 0.9034653465346535
1160 0.9032361569490283
1180 0.9043362669600293
1200 0.9026402640264026
1220 0.9017693436010268
1240 0.8983314998166483
1260 0.9021818848551522
1280 0.9025944261092776
1300 0.9018151815181518
1320 0.9005317198386505
1340 0.9009442610927759
1360 0.8998899889988999
1380 0.898010634396773
1400 0.898010634396773
1420 0.899019068573524
1440 0.9019526952695269
1460 0.9036945361202787
1480 0.9041529152915292
1500 0.9034195086175284
1520 0.9048404840484049
1540 0.9049779977997799
1560 0.9048863219655299
1580 0.9048863219655299
1600 0.9044279427942794
1620 0.9047946461312798
1640 0.9043821048771544
1660 0.9041070773744041
1680 0.904015401540154
1700 0.9041529152915292
1720 0.9041070773744041
1740 0.9038778877887789
1760 0.9037403740374037
1780 0.9036486982031536
1800 0.9037403740374037
1820 0.9038320498716539
1840 0.9038320498716539
1860 0.9038778877887789
1880 0.9039695636230289
1900 0.9027777777777778
1920 0.901998533186652
1940 0.9018610194352769
1960 0.9018610194352769
1980 0.9018151815181518
2000 0.9019526952695269


==> src/xfund/xfund_f1_default.dat <==
step f1
20 0.6918112720493332
40 0.7947504959560506
60 0.8409728718428437
80 0.8556149732620321
100 0.8528015194681862
120 0.8742893240682249
140 0.8705234159779615
160 0.886697965571205
180 0.8932639114871461
200 0.9002840012622279
220 0.8779357231149567
240 0.8916812470176555
260 0.8962205700123915
280 0.8890667520409796
300 0.8965075296379366
320 0.9077791718946048
340 0.8736315295589615
360 0.8878033406870469
380 0.8957577669137361
400 0.8884533725298056
420 0.90656
440 0.9012165450121654
460 0.9077314667515113
480 0.8993610223642173
500 0.897238278741169
520 0.8948726217349242
540 0.9030725372188787
560 0.9083969465648855
580 0.8968956088145408
600 0.8930507639231148
620 0.8987662132236633
640 0.8980299448384554
660 0.8990353697749195
680 0.9053471667996809
700 0.9098215720945185
720 0.905379746835443
740 0.9084874348032241
760 0.9046478198370868
780 0.9096692111959288
800 0.9096395108781962
820 0.9125159642401021
840 0.9084884821710318
860 0.9164145836650216
880 0.9046015712682379
900 0.9106463878326996
920 0.903512955015101
940 0.9107594936708859
960 0.9103954081632651
980 0.9120025881591718
1000 0.9090909090909091
1020 0.9138516243736867
1040 0.9108116778954123
1060 0.910287273310865
1080 0.9156821492150834
1100 0.9134860050890585
1120 0.9162118780096309
1140 0.9066366704161979
1160 0.9103139013452914
1180 0.9114859437751004
1200 0.9157240720089215
1220 0.9182007363534498
1240 0.9176697159364469
1260 0.9170669228306116
1280 0.9154704944178628
1300 0.9157660521296884
1320 0.9157777423977073
1340 0.9159087282591352
1360 0.9151398264223722
1380 0.9160231660231661
1400 0.9140487960452878
1420 0.9147162552100032
1440 0.9106396657023464
1460 0.917001123775887
1480 0.9156355455568054
1500 0.9069428710147273
1520 0.9116459376514294
1540 0.9123196448390677
1560 0.9134980988593155
1580 0.9150285351934052
1600 0.9163498098859315
1620 0.9146573604060914
1640 0.9124423963133641
1660 0.9137766465160674
1680 0.9134033747214263
1700 0.9131126670910249
1720 0.9134860050890585
1740 0.9130227381141677
1760 0.9133131859392398
1780 0.9131679389312978
1800 0.9133131859392398
1820 0.9133131859392398
1840 0.9137766465160674
1860 0.912007623888183
1880 0.9122974261201143
1900 0.912007623888183
1920 0.9137766465160674
1940 0.9143857415658815
1960 0.9143857415658815
1980 0.9139220365950675
2000 0.9140948138720967


==> src/xfund/xfund_f1_mask.dat <==
step f1
20 0.7051208285385501
40 0.813394216133942
60 0.8667822796783856
80 0.902839116719243
100 0.8871754523996853
120 0.9080222398729151
140 0.9055888853804864
160 0.9066666666666668
180 0.9057867049258728
200 0.8922926511324752
220 0.9051655205501359
240 0.9144043436601725
260 0.9078282828282828
280 0.9126559714795008
300 0.9168708149599869
320 0.9133407536969311
340 0.9133603238866397
360 0.9069620253164558
380 0.9042432124857747
400 0.9253112033195021
420 0.9282388826456894
440 0.9172884584854739
460 0.9193753983428935
480 0.911065638281127
500 0.9100428367444074
520 0.9141940657578187
540 0.9167994899585592
560 0.9066366704161979
580 0.9191011235955056
600 0.9209332469215813
620 0.9178542834267415
640 0.9205793410791024
660 0.9212198221092758
680 0.9298500241896468
700 0.9188068272451748
720 0.9205592627899586
740 0.918506751389992
760 0.9160280970625799
780 0.9240767158028214
800 0.9181323952670292
820 0.9209939471169162
840 0.920300271522121
860 0.9183836447851781
880 0.918520890027213
900 0.9193419581536496
920 0.9182209469153516
940 0.9250280943971745
960 0.9210442534224769
980 0.9212448396316292
1000 0.9245463228271252
1020 0.9168926463550805
1040 0.9189017616251388
1060 0.9193600000000001
1080 0.9146615335258261
1100 0.9188415022278802
1120 0.9173580089342693
1140 0.916852500796432
1160 0.9180066868333067
1180 0.9197126895450918
1200 0.911291606943781
1220 0.920952380952381
1240 0.9230280907792414
1260 0.9205741626794258
1280 0.9226572528883183
1300 0.9208333333333334
1320 0.9213664195939413
1340 0.9214239897370109
1360 0.9230030414599006
1380 0.9238643634037108
1400 0.9233231951336641
1420 0.9210862619808307
1440 0.9185750636132315
1460 0.9206298711627168
1480 0.9197963080840228
1500 0.918429003021148
1520 0.9175832934799937
1540 0.9207777599228667
1560 0.9183017047282084
1580 0.912679614716564
1600 0.9138257575757575
1620 0.9137713202779532
1640 0.9150450878025628
1660 0.9164429000157952
1680 0.916298168035376
1700 0.9174050632911392
1720 0.9180120291231403
1740 0.9123695033217336
1760 0.9123140234251345
1780 0.9195876288659794
1800 0.9178147268408551
1820 0.9195621132793907
1840 0.9176059692014605
1860 0.9172884584854739
1880 0.9172884584854739
1900 0.9166534370535006
1920 0.9173671689135606
1940 0.9166666666666667
1960 0.9157427937915742
1980 0.9168781725888324
2000 0.9162702188392008


==> src/xfund/xfund_f1_mask_reorder.dat <==
step f1
20 0.671956922204903
40 0.8405185408501659
60 0.8855892466395748
80 0.8875758543596295
100 0.9028736554824209
120 0.9056845476381105
140 0.8839256602543203
160 0.8982390525167524
180 0.9126921248613532
200 0.9083601286173634
220 0.9169709477694872
240 0.9231748051534913
260 0.903032217308907
280 0.9198774786393681
300 0.9034749034749034
320 0.9211791092598526
340 0.9109067850348763
360 0.9152435167615433
380 0.9190135242641209
400 0.9296675191815857
420 0.9215655205197274
440 0.9144945963127782
460 0.9223332259104093
480 0.9226820660891883
500 0.924707015572323
520 0.9243616508752208
540 0.9251766217084135
560 0.9254067987755761
580 0.9230278884462152
600 0.9257599999999999
620 0.922930542340628
640 0.9234427009034712
660 0.922258064516129
680 0.9282126073569924
700 0.922337870296237
720 0.9291766586730615
740 0.9279897812549897
760 0.9265062187045712
780 0.9255386565272498
800 0.9319203596660244
820 0.9325409572759397
840 0.9328202661535995
860 0.9347476695596271
880 0.9332904677704549
900 0.9326907630522089
920 0.9325626204238923
940 0.9336775859286752
960 0.9337407526535864
980 0.9348560398906225
1000 0.9355823293172691
1020 0.9338683788121991
1040 0.9305019305019304
1060 0.9284917980570155
1080 0.9326691306443837
1100 0.9296987087517935
1120 0.9285944033451271
1140 0.9253968253968254
1160 0.926510441575004
1180 0.9249641548510434
1200 0.9236871331112169
1220 0.9230524642289347
1240 0.9228820269200317
1260 0.9241071428571428
1280 0.9257069819459978
1300 0.925449054204419
1320 0.9245703373647358
1340 0.9235415673183913
1360 0.9230036513732338
1380 0.9219295461758172
1400 0.9243483788938335
1420 0.9231748051534913
1440 0.9271099744245523
1460 0.9278846153846153
1480 0.9282849350232633
1500 0.9248240563019834
1520 0.9296182960219037
1540 0.9270248596631916
1560 0.9265012009607687
1580 0.9264
1600 0.9259731971920868
1620 0.9273743016759777
1640 0.9267592149353757
1660 0.9253350350989152
1680 0.9257781324820431
1700 0.9243777919591576
1720 0.9260737665655437
1740 0.9271332694151486
1760 0.9266421607799266
1780 0.9266421607799266
1800 0.9266656015337914
1820 0.926517571884984
1840 0.926517571884984
1860 0.9266656015337914
1880 0.9266656015337914
1900 0.9262687519948931
1920 0.9259495691030961
1940 0.9260973663208301
1960 0.9260973663208301
1980 0.925654116145501
2000 0.9259495691030961


==> src/xfund/xfund_f1_reorder.dat <==
step f1
20 0.6255833104584133
40 0.8233711894799761
60 0.8673547989523956
80 0.8751964790946243
100 0.8943771357564461
120 0.87812549142947
140 0.8813293619689607
160 0.895638629283489
180 0.8894301022893327
200 0.9043533523991102
220 0.8903665261109309
240 0.8984009045388467
260 0.9070538109515544
280 0.8830744071954211
300 0.8970244586384172
320 0.9080203691915977
340 0.9089175011921793
360 0.9083483090998201
380 0.9016906700062618
400 0.9111470113085622
420 0.9008922880815805
440 0.9005568814638027
460 0.9073231927238514
480 0.899685534591195
500 0.9116899618805592
520 0.9117787315212207
540 0.9109382441657407
560 0.9017450086464393
580 0.9165873771011734
600 0.9158581199300142
620 0.9116664014006048
640 0.914212548015365
660 0.9081389814374107
680 0.9182692307692307
700 0.9132004394914457
720 0.9056364787840405
740 0.9133733797028137
760 0.9186326432354357
780 0.9151835818502485
800 0.9155175146615945
820 0.9142494848628943
840 0.909671241621449
860 0.917134156114762
880 0.9142219387755103
900 0.9126213592233009
920 0.9160530191458026
940 0.9063864187550525
960 0.9145408163265306
980 0.9107198994027035
1000 0.9128254892447032
1020 0.9089467005076143
1040 0.9089469517022962
1060 0.9145326504481435
1080 0.9113198535265086
1100 0.9070932299240588
1120 0.9177668204230951
1140 0.9095557686161713
1160 0.9105821807655194
1180 0.9108219612821327
1200 0.9126090404440919
1220 0.9164807140580171
1240 0.9164136167492408
1260 0.9168
1280 0.9174633524537923
1300 0.9176358132866019
1320 0.9191434963247044
1340 0.9199296787597889
1360 0.9195145320983711
1380 0.9205689627617069
1400 0.9211830535571542
1420 0.9208886047626659
1440 0.9202238209432454
1460 0.9197639176902217
1480 0.9198595146871008
1500 0.9180223285486443
1520 0.9178082191780823
1540 0.9175307066517786
1560 0.9171323646814626
1580 0.9175982114340466
1600 0.9174517004630368
1620 0.9176245210727969
1640 0.917331631024577
1660 0.9182369849888214
1680 0.9177972865123702
1700 0.91701244813278
1720 0.917917598211434
1740 0.917917598211434
1760 0.9176245210727969
1780 0.9184617839476623
1800 0.9163219853643016
1820 0.9163219853643016
1840 0.9161762366788611
1860 0.9160572337042925
1880 0.9158848783590396
1900 0.9151033386327503
1920 0.9158848783590396
1940 0.916030534351145
1960 0.9161762366788611
1980 0.9161762366788611
2000 0.916030534351145


==> src/xfund/xfund_f1_reorder_mask.dat <==
step f1
20 0.671956922204903
40 0.8405185408501659
60 0.8855892466395748
80 0.8875758543596295
100 0.9028736554824209
120 0.9056845476381105
140 0.8839256602543203
160 0.8982390525167524
180 0.9126921248613532
200 0.9083601286173634
220 0.9169709477694872
240 0.9231748051534913
260 0.903032217308907
280 0.9198774786393681
300 0.9034749034749034
320 0.9211791092598526
340 0.9109067850348763
360 0.9152435167615433
380 0.9190135242641209
400 0.9296675191815857
420 0.9215655205197274
440 0.9144945963127782
460 0.9223332259104093
480 0.9226820660891883
500 0.924707015572323
520 0.9243616508752208
540 0.9251766217084135
560 0.9254067987755761
580 0.9230278884462152
600 0.9257599999999999
620 0.922930542340628
640 0.9234427009034712
660 0.922258064516129
680 0.9282126073569924
700 0.922337870296237
720 0.9291766586730615
740 0.9279897812549897
760 0.9265062187045712
780 0.9255386565272498
800 0.9319203596660244
820 0.9325409572759397
840 0.9328202661535995
860 0.9347476695596271
880 0.9332904677704549
900 0.9326907630522089
920 0.9325626204238923
940 0.9336775859286752
960 0.9337407526535864
980 0.9348560398906225
1000 0.9355823293172691
1020 0.9338683788121991
1040 0.9305019305019304
1060 0.9284917980570155
1080 0.9326691306443837
1100 0.9296987087517935
1120 0.9285944033451271
1140 0.9253968253968254
1160 0.926510441575004
1180 0.9249641548510434
1200 0.9236871331112169
1220 0.9230524642289347
1240 0.9228820269200317
1260 0.9241071428571428
1280 0.9257069819459978
1300 0.925449054204419
1320 0.9245703373647358
1340 0.9235415673183913
1360 0.9230036513732338
1380 0.9219295461758172
1400 0.9243483788938335
1420 0.9231748051534913
1440 0.9271099744245523
1460 0.9278846153846153
1480 0.9282849350232633
1500 0.9248240563019834
1520 0.9296182960219037
1540 0.9270248596631916
1560 0.9265012009607687
1580 0.9264
1600 0.9259731971920868
1620 0.9273743016759777
1640 0.9267592149353757
1660 0.9253350350989152
1680 0.9257781324820431
1700 0.9243777919591576
1720 0.9260737665655437
1740 0.9271332694151486
1760 0.9266421607799266
1780 0.9266421607799266
1800 0.9266656015337914
1820 0.926517571884984
1840 0.926517571884984
1860 0.9266656015337914
1880 0.9266656015337914
1900 0.9262687519948931
1920 0.9259495691030961
1940 0.9260973663208301
1960 0.9260973663208301
1980 0.925654116145501
2000 0.9259495691030961

